A numerical twist on the observational spin parameter, $\lambda_R$

A primary goal of integral field spectroscopic (IFS) surveys is to provide a statistical census of galaxies classified by their internal kinematics. As a result, the observational spin parameter, $\lambda_R$, has become one of the most popular methods of quantifying the relative importance of velocity dispersion and rotation in supporting a galaxy's inner structure. The goal of this paper is to examine the relationship between the observationally deduced $\lambda_R$ and one of the most commonly used theoretical spin parameters in the literature, the Bullock et al. (2001) $\lambda'$. Using a set of $N$-body realisations of galaxies from which we construct mock IFS observations, we measure $\lambda_R$ as an observer would, incorporating the effects of beam smearing and seeing conditions. Assuming parameters typical of current IFS surveys, we confirm that there are strong positive correlations between $\lambda_R$ and measurement radius, and strong negative correlations between $\lambda_R$ and size of the PSF, for late-type galaxies; these biases can be reduced using a recently proposed empirical correction. Once observational biases are corrected for, we find that $\lambda_R$ provides a good approximation to $\sim \sqrt{3}/2 \; \lambda'(\rm R_{\rm eff})$, where $\lambda'$ is evaluated for the galactic stellar component within 1 R$_{\rm eff}$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
